MPI-FAUN: An MPI-Based Framework for Alternating-Updating Nonnegative Matrix Factorization

Non-negative matrix factorization (NMF) is the problem of determining two non-negative low rank factors $W$ and $H$, for the given input matrix $A$, such that $A \approx W H$. NMF is a useful tool for many applications in different domains such as topic modeling in text mining, background separation in video analysis, and community detection in social networks. Despite its popularity in the data mining community, there is a lack of efficient parallel algorithms to solve the problem for big data sets. The main contribution of this work is a new, high-performance parallel computational framework for a broad class of NMF algorithms that iteratively solves alternating non-negative least squares (NLS) subproblems for $W$ and $H$. It maintains the data and factor matrices in memory (distributed across processors), uses MPI for interprocessor communication, and, in the dense case, provably minimizes communication costs (under mild assumptions). The framework is flexible and able to leverage a variety of NMF and NLS algorithms, including Multiplicative Update, Hierarchical Alternating Least Squares, and Block Principal Pivoting. Our implementation allows us to benchmark and compare different algorithms on massive dense and sparse data matrices of size that spans for few hundreds of millions to billions. We demonstrate the scalability of our algorithm and compare it with baseline implementations, showing significant performance improvements. The code and the datasets used for conducting the experiments are available online.

==> denserw_ksweep_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
10-0 0.42 0.01 0.98 4.13 175.82 0.01 4.11 0.01 0.55 5.11
10-1 0.4 0.11 1.07 4.13 178.85 0.0 3.98 0.15 0.56 5.2
10-2 0.39 0.01 0.96 4.07 178.75 0.0 3.84 0.23 0.56 5.03
#10-3 17.67 0 17.67 3.03 281.98 0.58 2.19 0.26 0 20.7
20-0 0.72 0.01 1.74 4.16 187.69 0.0 4.12 0.04 1.01 5.9
20-1 0.64 0.14 1.79 4.61 184.29 0.01 4.37 0.23 1.01 6.4
20-2 0.71 0.03 1.72 4.61 186.46 0.01 4.2 0.4 0.98 6.33
#20-3 32.42 0 32.42 4.73 811.03 1.32 2.9 0.51 0 37.15
30-0 0.47 0.0 1.89 4.89 188.25 0.0 4.81 0.08 1.42 6.78
30-1 0.45 0.24 2.15 5.2 194.3 0.02 4.83 0.35 1.46 7.35
30-2 0.53 0.02 1.92 5.9 192.45 0.0 4.85 1.05 1.37 7.82
#30-3 51.38 0 51.38 7.33 1682.37 2.58 4.04 0.71 0 58.71
40-0 0.67 0.04 2.45 4.69 170.99 0.01 4.51 0.17 1.74 7.14
40-1 0.81 0.31 2.89 5.12 174.27 0.0 4.67 0.45 1.77 8.01
40-2 0.71 0.01 2.45 5.39 175.5 0.0 4.49 0.9 1.73 7.84
#40-3 48.0 0 48.0 11.51 2472.12 5.56 4.52 1.43 0 59.51
50-0 0.62 0.28 3.06 5.91 186.86 0.01 5.79 0.11 2.16 8.97
50-1 0.67 0.66 3.24 6.32 188.82 0.02 5.78 0.52 1.91 9.56
50-2 0.57 0.17 2.66 7.7 193.4 0.01 5.93 1.76 1.92 10.36
#50-3 60.02 0 60.02 13.76 3297.91 7.04 5.54 1.18 0 73.78


==> denserwerr.dat <==
Iterations MU HALS ANLS-BPP
#1 0.8856 0.88577 0.88572
2 0.1839 0.1779 0.17498
3 0.18376 0.15948 0.14916
4 0.18366 0.14753 0.13564
5 0.18356 0.14194 0.12943
6 0.18346 0.13827 0.12632
7 0.18336 0.13559 0.12448
8 0.18327 0.13358 0.12324
9 0.18317 0.13202 0.12231
10 0.18309 0.13077 0.12155
11 0.183 0.12973 0.12093
12 0.18291 0.12885 0.12041
13 0.18283 0.12809 0.11996
14 0.18275 0.12744 0.11957
15 0.18267 0.12689 0.11923
16 0.1826 0.12642 0.11894
17 0.18252 0.126 0.1187
18 0.18245 0.12562 0.11849
19 0.18238 0.12528 0.1183
20 0.18231 0.12497 0.11814
21 0.18224 0.12469 0.11799
22 0.18217 0.12443 0.11785
23 0.1821 0.12419 0.11772
24 0.18204 0.12396 0.11759
25 0.18197 0.12375 0.11747
26 0.18191 0.12356 0.11736
27 0.18185 0.12337 0.11725
28 0.18179 0.1232 0.11715
29 0.18173 0.12304 0.11706
30 0.18167 0.12288 0.11706
31 0.18161 0.12274 0.11706
32 0.18155 0.1226 0.11706
33 0.18149 0.12246 0.11706
34 0.18143 0.12234 0.11706
35 0.18137 0.12222 0.11706
36 0.18131 0.1221 0.11706
37 0.18126 0.12199 0.11706
38 0.1812 0.12188 0.11706
39 0.18114 0.12178 0.11706
40 0.18108 0.12168 0.11706
41 0.18102 0.12158 0.11706
42 0.18096 0.12148 0.11706
43 0.18089 0.12139 0.11706
44 0.18083 0.1213 0.11706
45 0.18077 0.12121 0.11706
46 0.1807 0.12112 0.11706
47 0.18063 0.12104 0.11706
48 0.18056 0.12096 0.11706
49 0.18048 0.12087 0.11706
50 0.18041 0.1208 0.11706


==> denserwstrong_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
16-0 0 0 0 0 0 0 0 0 0 0
16-1 0 0 0 0 0 0 0 0 0 0
16-2 0 0 0 0 0 0 0 0 0 0
#16-3 0 0 0 0 0 0 0 0 0 0
96-0 0.18 0.0 0.49 54.23 55.6 0.09 53.09 1.05 0.31 54.72
96-1 0.24 0.12 0.64 56.37 57.17 0.04 53.56 2.77 0.28 57.01
96-2 0.23 0.06 0.53 70.61 72.09 0.08 53.04 17.49 0.24 71.14
#96-3 7.09 0 7.09 62.12 125.61 6.39 38.16 17.57 0 69.21
384-0 0.11 0.04 0.32 13.29 16.74 0.01 13.0 0.28 0.17 13.61
384-1 0.11 0.18 0.47 13.63 16.5 0.03 13.08 0.52 0.18 14.1
384-2 0.13 0.05 0.4 17.17 20.77 0.02 13.16 3.99 0.22 17.57
#384-3 6.99 0 6.99 20.09 98.2 6.32 11.23 2.54 0 27.08
864-0 0.13 0.14 0.57 5.99 9.6 0.01 5.89 0.09 0.3 6.56
864-1 0.13 0.21 0.59 6.09 8.23 0.02 5.79 0.28 0.25 6.68
864-2 0.16 0.07 0.47 7.36 10.13 0.01 5.59 1.76 0.24 7.83
#864-3 6.23 0 6.23 12.85 87.61 6.35 5.34 1.16 0 19.08
1536-0 0.09 0.22 2.0 3.15 10.0 0.01 3.1 0.04 1.69 5.15
1536-1 0.12 0.28 3.68 3.59 8.3 0.0 3.31 0.28 3.28 7.27
1536-2 0.14 0.21 1.21 4.52 10.16 0.01 3.44 1.07 0.86 5.73
#1536-3 6.02 0 6.02 12.58 87.31 6.16 5.15 1.27 0 18.6



==> densesyn864_ksweep_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
10-0 0.12 0.0 0.22 9.83 21.72 0.0 9.83 0.0 0.1 10.05
10-1 0.19 0.02 0.29 9.9 22.12 0.01 9.85 0.04 0.08 10.19
10-2 0.13 0.01 0.28 9.9 26.11 0.0 9.82 0.08 0.14 10.18
10-3 2.89 0 2.89 4.06 41.04 0.15 3.78 0.13 0 6.95
20-0 0.32 0.03 0.65 10.57 52.93 0.0 10.57 0.0 0.3 11.22
20-1 0.29 0.16 0.77 10.68 31.31 0.01 10.52 0.15 0.32 11.45
20-2 0.32 0.02 0.67 10.55 48.25 0.02 10.45 0.08 0.33 11.22
20-3 5.04 0 5.04 5.46 46.97 0.62 4.66 0.18 0 10.5
30-0 0.36 0.03 0.71 11.54 62.19 0.0 11.52 0.02 0.32 12.25
30-1 0.32 0.37 1.0 11.68 66.01 0.0 11.36 0.32 0.31 12.68
30-2 0.31 0.04 0.71 11.63 64.54 0.01 11.45 0.17 0.36 12.34
30-3 6.34 0 6.34 7.39 63.16 1.03 6.15 0.21 0 13.73
40-0 0.31 0.1 0.8 10.21 49.13 0.01 10.15 0.05 0.39 11.01
40-1 0.41 0.27 1.05 10.2 41.19 0.0 9.95 0.25 0.37 11.25
40-2 0.37 0.09 0.87 10.27 50.73 0.01 9.96 0.3 0.41 11.14
40-3 7.63 0 7.63 9.05 82.48 1.77 6.95 0.33 0 16.68
50-0 0.43 0.35 1.3 12.5 64.75 0.0 12.45 0.05 0.52 13.8
50-1 0.49 0.67 1.7 12.73 57.99 0.0 12.3 0.43 0.54 14.43
50-2 0.46 0.43 1.39 12.59 62.04 0.01 12.27 0.31 0.5 13.98
50-3 8.54 0 8.54 11.18 96.8 2.43 8.39 0.36 0 19.72


==> densesynstrong_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
96-0 0.35 0.03 0.81 104.88 107.3 0.04 104.47 0.37 0.43 105.69
96-1 0.35 0.08 0.94 105.4 107.35 0.04 104.86 0.5 0.51 106.34
96-2 0.33 0.0 0.82 107.78 110.36 0.01 104.81 2.96 0.49 108.6
96-3 2.37 0 2.37 86.97 127.72 2.17 81.87 2.93 0 89.34
384-0 0.37 0.06 0.73 26.77 29.43 0.0 26.71 0.06 0.3 27.5
384-1 0.33 0.09 0.79 27.02 29.29 0.01 26.82 0.19 0.37 27.81
384-2 0.34 0.07 0.71 27.54 30.67 0.01 26.77 0.76 0.3 28.25
384-3 2.01 0 2.01 20.95 44.25 1.96 18.25 0.74 0 22.96
864-0 0.29 0.17 0.67 12.64 14.31 0.01 12.61 0.02 0.21 13.31
864-1 0.27 0.21 0.73 12.77 14.2 0.0 12.59 0.18 0.25 13.5
864-2 0.29 0.18 0.7 13.01 15.45 0.0 12.62 0.39 0.23 13.71
864-3 2.18 0 2.18 10.83 33.53 2.19 8.31 0.33 0 13.01
1536-0 0.31 0.6 1.36 7.06 298.92 0.02 7.04 0.0 0.45 8.42
1536-1 0.33 1.36 2.14 8.02 298.9 0.01 7.13 0.88 0.45 10.16
1536-2 0.41 0.64 1.54 7.24 300.76 0.0 7.07 0.17 0.49 8.78
1536-3 6.13 0 6.13 7.65 1240.3 2.14 5.3 0.21 0 13.78


==> sparserwerr.dat <==
Iterations	MU	HALS	ANLS-BPP
1	0.971124	0.970818	0.994707
2	0.971120	0.970546	0.987951
3	0.971116	0.970425	0.974547
4	0.971113	0.970260	0.969707
5	0.971110	0.970111	0.969543
6	0.971107	0.969923	0.969530
7	0.971086	0.969883	0.969527
8	0.970961	0.969873	0.969525
9	0.970898	0.969844	0.969523
10	0.970863	0.969822	0.969522
11	0.970831	0.969808	0.969521
12	0.970803	0.969801	0.969519
13	0.970775	0.969797	0.969518
14	0.970739	0.969795	0.969516
15	0.970704	0.969794	0.969515
16	0.970677	0.969792	0.969514
17	0.970654	0.969790	0.969513
18	0.970633	0.969788	0.969512
19	0.970607	0.969785	0.969511
20	0.970582	0.969778	0.969511
21	0.970563	0.969772	0.969511
22	0.970548	0.969767	0.969510
23	0.970536	0.969764	0.969510
24	0.970524	0.969762	0.969510
25	0.970515	0.969761	0.969510
26	0.970506	0.969758	0.969510
27	0.970498	0.969755	0.969510
28	0.970490	0.969752	0.969510
29	0.970483	0.969749	0.969509
30	0.970476	0.969746	0.969510
31	0.970470	0.969743	0.969509
32	0.970463	0.969740	0.969509
33	0.970457	0.969736	0.969509
34	0.970452	0.969732	0.969509
35	0.970446	0.969729	0.969509
36	0.970441	0.969726	0.969509
37	0.970436	0.969723	0.969509
38	0.970431	0.969719	0.969509
39	0.970426	0.969716	0.969509
40	0.970421	0.969715	0.969509
41	0.970416	0.969713	0.969509
42	0.970410	0.969712	0.969509
43	0.970402	0.969711	0.969509
44	0.970396	0.969709	0.969509
45	0.970390	0.969707	0.969509
46	0.970384	0.969704	0.969509
47	0.970377	0.969702	0.969509
48	0.970370	0.969700	0.969509
49	0.970363	0.969699	0.969509
50	0.970357	0.969699	0.969509

==> sparserwksweep_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
10-0 0.42 0.01 0.82 2.32 8.5 0.02 2.23 0.07 0.39 3.14
10-1 0.41 0.69 1.41 2.74 8.11 0.0 1.98 0.76 0.31 4.15
10-2 0.39 0.01 0.73 3.03 10.27 0.01 2.11 0.91 0.33 3.76
#10-3 16.32 0 16.32 13.68 470.29 0.87 12.09 0.72 0 30.0
20-0 0.54 0.01 1.12 3.9 18.92 0.08 3.71 0.11 0.57 5.02
20-1 0.54 2.37 3.48 6.07 18.23 0.02 3.6 2.45 0.57 9.55
20-2 0.59 0.01 1.14 5.49 25.2 0.01 3.63 1.85 0.54 6.63
#20-3 28.71 0 28.71 26.63 1599.77 2.6 22.49 1.54 0 55.34
30-0 0.82 0.02 1.65 5.96 29.13 0.09 5.68 0.19 0.81 7.61
30-1 0.76 4.12 5.66 9.51 28.12 0.01 5.24 4.26 0.78 15.17
30-2 0.82 0.02 1.66 8.05 40.75 0.0 5.31 2.74 0.82 9.71
#30-3 41.31 0 41.31 39.93 3184.65 4.35 33.36 2.22 0 81.24
40-0 1.09 0.02 2.12 8.01 39.1 0.25 7.49 0.27 1.01 10.13
40-1 0.96 5.9 7.82 12.89 39.12 0.03 6.72 6.14 0.96 20.71
40-2 0.94 0.02 1.94 10.55 56.37 0.01 6.93 3.61 0.98 12.49
#40-3 9.67 0 9.67 63.19 158.15 9.96 50.13 3.1 0 72.86
50-0 1.16 0.17 2.69 9.66 13.44 0.24 8.99 0.43 1.36 12.35
50-1 1.17 0.24 2.82 8.7 11.82 0.0 8.27 0.43 1.41 11.52
50-2 1.24 0.14 2.76 13.08 16.75 0.01 8.39 4.68 1.38 15.84
#50-3 12.34 0 12.34 79.12 220.35 12.53 62.71 3.88 0 91.46


==> sparserwstrong_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
16-0 2.52 0.02 9.23 81.71 94.14 4.32 56.25 21.14 6.69 90.94
16-1 2.53 0.68 9.97 86.56 97.07 0.9 54.5 31.16 6.76 96.53
16-2 2.52 0.0 9.23 395.52 410.96 0.87 54.13 340.52 6.71 404.75
#16-3 14.11 0 14.11 349.8 494.43 12.5 99.56 237.74 0 363.91
96-0 2.26 0.02 5.24 33.4 43.29 1.88 27.74 3.78 2.96 38.64
96-1 2.26 0.37 5.62 30.49 36.32 0.12 25.61 4.76 2.99 36.11
96-2 2.27 0.01 5.28 73.46 84.48 0.18 25.68 47.6 3.0 78.74
#96-3 14.05 0 14.05 117.27 248.14 11.97 69.68 35.62 0 131.32
384-0 1.75 0.05 3.7 16.16 22.1 0.65 14.41 1.1 1.9 19.86
384-1 1.62 0.24 3.7 14.37 18.61 0.02 13.44 0.91 1.84 18.07
384-2 1.69 0.04 3.61 24.53 30.48 0.02 13.5 11.01 1.88 28.14
#384-3 13.11 0 13.11 83.27 213.47 12.5 62.02 8.75 0 96.38
864-0 1.16 0.17 2.69 9.66 13.44 0.24 8.99 0.43 1.36 12.35
864-1 1.17 0.24 2.82 8.7 11.82 0.0 8.27 0.43 1.41 11.52
864-2 1.24 0.14 2.76 13.08 16.75 0.01 8.39 4.68 1.38 15.84
#864-3 12.34 0 12.34 79.12 220.35 12.53 62.71 3.88 0 91.46
1536-0 0.93 0.76 9.61 6.77 40.04 0.17 6.35 0.25 7.92 16.38
1536-1 0.93 6.26 14.95 11.79 38.36 0.03 6.04 5.72 7.76 26.74
1536-2 0.99 0.64 9.12 9.67 51.2 0.01 6.82 2.84 7.49 18.79
#1536-3 45.68 0 45.68 79.64 361.38 13.46 63.72 2.46 0 125.32


==> sparsesyn864_ksweep_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
10-0 0.16 0.0 0.27 0.07 3.67 0.0 0.07 0.0 0.11 0.34
10-1 0.2 0.12 0.4 0.24 1.24 0.0 0.1 0.14 0.08 0.64
10-2 0.17 0.02 0.3 0.25 2.3 0.01 0.11 0.13 0.11 0.55
10-3 4.64 0 4.64 0.88 95.63 0.24 0.54 0.1 0 5.52
20-0 0.27 0.0 0.68 0.29 2.59 0.0 0.27 0.02 0.41 0.97
20-1 0.2 0.16 0.78 0.48 2.61 0.0 0.3 0.18 0.42 1.26
20-2 0.29 0.0 0.71 0.38 2.85 0.0 0.22 0.16 0.42 1.09
20-3 10.86 0 10.86 1.9 309.57 0.46 1.26 0.18 0 12.76
30-0 0.43 0.03 1.09 0.29 4.58 0.0 0.28 0.01 0.63 1.38
30-1 0.37 0.53 1.54 0.9 4.69 0.0 0.36 0.54 0.64 2.44
30-2 0.45 0.01 1.17 0.5 5.11 0.0 0.31 0.19 0.71 1.67
30-3 16.16 0 16.16 2.98 585.12 0.87 1.9 0.21 0 19.14
40-0 0.57 0.04 1.41 0.42 5.72 0.0 0.39 0.03 0.8 1.83
40-1 0.53 0.76 2.09 1.28 5.75 0.0 0.51 0.77 0.8 3.37
40-2 0.51 0.06 1.34 0.75 6.09 0.0 0.42 0.33 0.77 2.09
40-3 21.1 0 21.1 4.46 887.18 1.77 2.34 0.35 0 25.56
50-0 0.83 0.41 2.26 0.7 8.27 0.02 0.67 0.01 1.02 2.96
50-1 0.84 1.57 3.53 1.67 8.44 0.02 0.54 1.11 1.12 5.2
50-2 0.83 0.47 2.32 0.92 8.95 0.0 0.57 0.35 1.02 3.24
50-3 28.05 0 28.05 5.36 1211.34 2.23 2.72 0.41 0 33.41


==> sparsesynpsweep_scale_pgf.dat <==
pg allgather allreduce comm comp d gram mm nnls reducescatter
1-1536 9.14 0.24 25.95 2.7 38.81 0.01 2.43 0.26 16.57
8-192 0.89 0.33 3.42 1.62 7.71 0.0 1.42 0.2 2.2
16-96 0.28 0.35 0.97 1.64 4.61 0.01 1.36 0.27 0.34
32-48 0.29 0.06 0.65 1.67 3.25 0.01 1.32 0.34 0.3
48-32 0.27 0.23 0.92 1.27 2.8 0.0 1.1 0.17 0.42
192-8 1.46 0.36 3.36 1.51 6.48 0.0 1.28 0.23 1.54
96-16 0.54 0.37 1.89 1.28 4.43 0.01 1.11 0.16 0.98
1536-1 8.02 0.3 22.73 2.22 33.11 0.01 1.98 0.23 14.41


==> sparsesynstrong_scale_pgf.dat <==
algo allgather allreduce comm comp d gram mm nnls reducescatter total_time
16-0 0.45 0.0 1.65 62.68 66.23 0.15 60.57 1.96 1.2 64.33
16-1 0.43 0.11 1.71 66.32 68.34 0.22 61.52 4.58 1.17 68.03
16-2 0.46 0.01 1.6 81.01 84.37 0.18 60.72 20.11 1.13 82.61
16-3 2.39 0 2.39 43.82 65.54 2.08 21.96 19.78 0 46.21
96-0 0.35 0.08 0.87 6.29 7.72 0.02 5.97 0.3 0.44 7.16
96-1 0.37 0.07 0.94 6.52 7.82 0.04 5.91 0.57 0.5 7.46
96-2 0.37 0.03 0.97 9.23 10.52 0.03 6.01 3.19 0.57 10.2
96-3 2.12 0 2.12 14.45 36.42 2.07 9.2 3.18 0 16.57
384-0 0.33 0.02 0.77 1.4 2.67 0.0 1.31 0.09 0.42 2.17
384-1 0.32 0.12 0.77 1.52 2.52 0.01 1.3 0.21 0.33 2.29
384-2 0.35 0.05 0.72 1.95 3.25 0.0 1.18 0.77 0.32 2.67
384-3 1.98 0 1.98 8.73 34.69 2.18 5.71 0.84 0 10.71
864-0 0.76 0.58 2.35 0.55 8.96 0.01 0.53 0.01 1.01 2.9
864-1 0.61 1.38 3.0 1.6 7.74 0.0 0.53 1.07 1.01 4.6
864-2 0.78 0.47 2.17 0.9 9.04 0.0 0.52 0.38 0.92 3.07
864-3 2.62 0 2.62 5.19 47.6 2.07 2.74 0.38 0 7.81
1536-0 0.3 0.18 0.94 0.56 2.37 0.01 0.54 0.01 0.46 1.5
1536-1 0.26 0.39 1.01 0.57 1.7 0.02 0.39 0.16 0.36 1.58
1536-2 0.26 0.22 0.92 0.47 2.32 0.0 0.32 0.15 0.44 1.39
1536-3 2.27 0 2.27 3.6 29.45 2.11 1.27 0.22 0 5.87


==> stackexchangeerr.dat <==
Iterations MU HALS ANLS-BPP
1 0.97968 0.99892 0.96047
2 0.97059 0.97123 0.89515
3 0.96427 0.96167 0.8686
4 0.95168 0.95182 0.85329
5 0.93415 0.92495 0.84526
6 0.92033 0.89446 0.84085
7 0.9093 0.87426 0.83856
8 0.9002 0.86323 0.83754
9 0.89236 0.85588 0.83669
10 0.8851 0.85027 0.83577
11 0.87846 0.84669 0.83517
12 0.87291 0.84414 0.83487
13 0.8684 0.84247 0.83473
14 0.8646 0.84093 0.83464
15 0.86132 0.8394 0.83455
16 0.8585 0.83833 0.83436
17 0.85608 0.83775 0.834
18 0.85401 0.83741 0.83372
19 0.85228 0.83715 0.83363
20 0.85088 0.83694 0.83361
21 0.84977 0.83676 0.8336
22 0.84886 0.83662 0.8336
23 0.84808 0.83651 0.83359
24 0.84808 0.83651 0.83359
25 0.84808 0.83651 0.83358
26 0.84808 0.83651 0.83358
27 0.84808 0.83651 0.83358
28 0.84808 0.83651 0.83358
29 0.84808 0.83651 0.83357
30 0.84808 0.83651 0.83357
31 0.84808 0.83651 0.83357
32 0.84808 0.83651 0.83357
33 0.84808 0.83651 0.83356
34 0.84808 0.83651 0.83356
35 0.84808 0.83651 0.83356
36 0.84808 0.83651 0.83355
37 0.84808 0.83651 0.83355
38 0.84808 0.83651 0.83354
39 0.84808 0.83651 0.83354
40 0.84808 0.83651 0.83353
41 0.84808 0.83651 0.83352
42 0.84808 0.83651 0.83351
43 0.84808 0.83651 0.8335
44 0.84808 0.83651 0.83349
45 0.84808 0.83651 0.83348
46 0.84808 0.83651 0.83346
47 0.84808 0.83651 0.83344
48 0.84808 0.83651 0.83342
49 0.84808 0.83651 0.83339
50 0.84808 0.83651 0.83336


==> webbase118m_pgf.dat <==
algo allgather allreduce gram mm nnls reducescatter total_time
1536-0 4.0911 0.0097 0.3291 47.0294 0.9846 7.1669 59.6109
1536-1 11.3423 3.7666 0.3506 46.1257 8.9914 25.0111 95.5877
1536-2 3.8826 0.0091 0.0549 46.0714 29.5120 5.9463 85.4763


==> webbase118merr.dat <==
Iterations MU HALS ANLS-BPP
1 0.996016 0.998089 0.977678
2 0.995457 0.995044 0.976157
3 0.993194 0.992966 0.975694
4 0.989751 0.9912 0.975355
5 0.987135 0.990704 0.975081
6 0.985403 0.990396 0.97496
7 0.984749 0.989784 0.974895
8 0.984346 0.988864 0.974854
9 0.983844 0.988153 0.974826
10 0.983252 0.987831 0.974804
11 0.982696 0.987712 0.974784
12 0.982236 0.987629 0.974755
13 0.981869 0.987458 0.974707
14 0.981639 0.987147 0.974671
15 0.981451 0.986669 0.974656
16 0.981227 0.986267 0.974648
17 0.981009 0.986169 0.974643
18 0.980833 0.986148 0.974637
19 0.980714 0.986109 0.974632
20 0.980631 0.985967 0.974627
21 0.980554 0.985227 0.974622
22 0.980471 0.984516 0.974616
23 0.980393 0.984273 0.974611
24 0.980328 0.984216 0.974606
25 0.980281 0.984204 0.974601
26 0.980242 0.984193 0.974597
27 0.980203 0.984171 0.974593
28 0.980161 0.984127 0.97459
29 0.980132 0.984051 0.974586
30 0.980112 0.983927 0.974584

